Microscopy assessment of two multiple-transient candidates

We present a microscopy-based assessment of two representative cases of multiple-transient candidates identified on historical photographic plates: the nine-transient event of 12 April 1950 (XE325) and the triple-transient event of 19 July 1952 (XE186). These events consist of spatially clustered, point-like sources detected within single long-exposure plates, lacking the streaks expected from moving objects and therefore suggestive of short-duration flashes. We analyse microscopy images of the original glass-plate material together with an independent copy plate and archival metadata, and we register these images against the published survey digitizations so that individual catalogued sources can be located. In both cases the candidates appear slightly sharper and more compact than typical stellar point spread functions, qualitatively consistent with sub-second to few-second emission during exposures of $\sim 50$~min, and they are reproducible across different representations of the same field, which disfavours a digitization-artifact origin. However, microscopy of individual point-like features cannot by itself separate a short-duration flash from an intrinsic emulsion defect, because the two scenarios produce qualitatively similar signatures at the single-source level. We also show that the multi-observatory parallax test, while powerful in principle, is not feasible for these two specific events with presently available material, owing to the absence of a simultaneous second-site plate reaching comparable depth. We conclude that resolving the nature of these events requires population-level statistics and, where future observations allow, purpose-built multi-station imaging. This work provides a proof-of-concept framework for combining microscopy with archival analysis in the study of historical transient phenomena.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
